Exact Algorithms for Finding Well-Connected 2-Clubs in Real-World Graphs: Theory and Experiments

Finding large "cliquish" subgraphs is a central topic in graph mining and community detection. A popular clique relaxation are 2-clubs: instead of asking for subgraphs of diameter one (these are cliques), one asks for subgraphs of diameter at most two (these are 2-clubs). A drawback of the 2-club model is that it produces star-like hub-and-spoke structures as maximum-cardinality solutions. Hence, we study 2-clubs with the additional constraint to be well-connected. More specifically, we investigate the algorithmic complexity for three variants of well-connected 2-clubs, all established in the literature: robust, hereditary, and "connected" 2-clubs. Finding these more cohesive 2-clubs is NP-hard; nevertheless, we develop an exact combinatorial algorithm, extensively using efficient data reduction rules. Besides several theoretical insights we provide a number of empirical results based on an engineered implementation of our exact algorithm. In particular, the algorithm significantly outperforms existing algorithms on almost all (sparse) real-world graphs we considered.

==> biconnected-2-club.csv <==
Datafile;n;m;size (BB);time (BB);time (our);size (our);time (ILP);size (ILP)
karate;34;78;17;0.017;0.17;17;0.03;17
dolphins;62;159;12;0.071;0.26;12;0.13;12
adjnoun;112;425;48;0.579;1.39;48;0.26;48
polbooks;105;441;28;0.092;0.53;28;0.15;28
football;115;613;16;0.86;3.68;16;1.9;16
celegans-metabolic;453;2025;222;95.032;28.6;222;16.11;222
jazz;198;2742;103;9.385;22.3;103;0.43;103
netscience;1461;2742;25;198.469;0.27;25;76.67;25
email;1133;5451;69;290.836;39.76;69;35.24;69
power;4941;6594;;;0.28;14;2577.7;14
uk;4824;6837;;;0.32;5;;
add20;2395;7462;124;128.835;8.01;124;106.98;124
add32;4960;9462;;;0.51;30;;
data;2851;15093;17;3338.586;2;17;2639.83;17
hep-th;7610;15751;;;1.12;45;;
polblogs;1224;16715;;;;346;482.11;346
PGPgiantcompo;10680;24316;;;23.1;196;;
whitaker3;9800;28989;;;3.6;9;;
crack;10240;30380;;;7.03;10;;
cs4;22499;43858;;;1.61;6;;
coAuthorsCiteseer;227320;814134;;;359;484;;
coAuthorsDBLP;299067;977676;;;198.83;325;;
citationCiteseer;268495;1156647;;;;;;
graph-thres-01;715633;2511988;;;;;;
coPapersDBLP;540486;15245729;;;;;;
coPapersCiteseer;434102;16036720;;;;;;


==> compare-2-clubs.csv <==
file;n;m;timeMarten;sizeMarten;FinishedMarten;timeSepp;sizeSepp;FinishedSepp;timeChan;sizeChan;FinishedChan
karate;34;78;0.14;18;1;0.16;18;1;0;18;1
dolphins;62;159;0.15;13;1;0.18;13;1;0;13;1
adjnoun;112;425;0.15;50;1;0.19;50;1;0;50;1
polbooks;105;441;0.19;28;1;0.24;28;1;0.01;28;1
football;115;613;0.21;16;1;0.33;16;1;0.08;16;1
celegans-metabolic;453;2025;0.22;238;1;0.37;238;1;0.02;238;1
jazz;198;2742;0.37;103;1;0.4;103;1;0.15;103;1
netscience;1461;2742;0.18;35;1;0.24;35;1;0.11;35;1
email;1133;5451;0.59;72;1;43.65;72;1;2.57;72;1
power;4941;6594;0.25;20;1;0.54;20;1;0.7;20;1
uk;4824;6837;0.23;5;1;113.2;5;1;17.6;5;1
add20;2395;7462;0.38;124;1;0.88;124;1;0.42;124;1
add32;4960;9462;0.24;32;1;0.79;32;1;0.73;32;1
data;2851;15093;0.46;18;1;2664.71;18;1;7.88;18;1
hep-th;7610;15751;0.3;51;1;1.19;51;1;3.8;51;1
polblogs;1224;16715;3.81;352;1;7.55;352;1;16.14;352;1
PGPgiantcompo;10680;24316;0.45;206;1;1.57;206;1;3.64;206;1
whitaker3;9800;28989;0.62;9;1;93.1;9;1;;;0
crack;10240;30380;0.71;10;1;157.09;10;1;;;0
cs4;22499;43858;0.83;6;1;281.86;6;1;;;0
coAuthorsCiteseer;227320;814134;11.46;1373;1;50.35;1373;1;;;0
coAuthorsDBLP;299067;977676;15.76;337;1;78.51;337;1;;;0
citationCiteseer;268495;1156647;21.46;1319;1;83.9;1319;1;;;0
graph-thres-01;715633;2511988;75.14;805;1;279.29;805;1;;;0
coPapersDBLP;540486;15245729;250.83;3300;1;2288.49;3300;1;;;0
coPapersCiteseer;434102;16036720;;;0;;;0;;;0


==> compare-models.csv <==
file;n;m;maxDeg;t;timeHereditary;sizeHereditary;FinishedHereditary;timeConnected;sizeConnected;FinishedConnected;timeRobust;sizeRobust;FinishedRobust;timeILP;sizeILP;FinishedILP
karate;34;78;17;1;0.17;18;1;0.16;18;1;0.13;18;1;0.14;18;1
karate;34;78;17;2;0.15;12;1;0.17;17;1;0.16;12;1;0.14;12;1
karate;34;78;17;3;0.14;6;1;0.16;12;1;0.15;6;1;0.14;6;1
karate;34;78;17;4;0.13;6;1;0.15;9;1;0.14;6;1;0.14;6;1
karate;34;78;17;5;0.13;5;1;0.12;0;1;0.14;0;1;0.14;5;1
karate;34;78;17;7;0.14;5;1;0.13;0;1;0.13;0;1;0.14;5;1
karate;34;78;17;9;0.13;5;1;0.13;0;1;0.13;0;1;0.13;5;1
karate;34;78;17;10;0.13;5;1;0.13;0;1;0.14;0;1;0.17;5;1
karate;34;78;17;15;0.13;5;1;0.13;0;1;0.13;0;1;0.12;5;1
karate;34;78;17;20;0.14;5;1;0.12;0;1;0.13;0;1;0.13;5;1
karate;34;78;17;50;0.14;5;1;0.13;0;1;0.13;0;1;0.14;5;1
karate;34;78;17;100;0.14;5;1;0.12;0;1;0.14;0;1;0.14;5;1
karate;34;78;17;1000;0.14;5;1;0.13;0;1;0.16;0;1;0.14;5;1
dolphins;62;159;12;1;0.15;13;1;0.17;13;1;0.16;13;1;0.25;13;1
dolphins;62;159;12;2;0.15;9;1;0.26;12;1;0.16;9;1;0.2;9;1
dolphins;62;159;12;3;0.17;7;1;0.37;12;1;0.15;7;1;0.18;7;1
dolphins;62;159;12;4;0.14;6;1;0.18;11;1;0.16;6;1;0.19;6;1
dolphins;62;159;12;5;0.15;5;1;0.13;0;1;0.14;0;1;0.2;5;1
dolphins;62;159;12;7;0.14;5;1;0.12;0;1;0.14;0;1;0.2;5;1
dolphins;62;159;12;9;0.13;5;1;0.13;0;1;0.13;0;1;0.19;5;1
dolphins;62;159;12;10;0.15;5;1;0.13;0;1;0.13;0;1;0.19;5;1
dolphins;62;159;12;15;0.14;5;1;0.13;0;1;0.15;0;1;0.19;5;1
dolphins;62;159;12;20;0.18;5;1;0.13;0;1;0.13;0;1;0.2;5;1
dolphins;62;159;12;50;0.14;5;1;0.13;0;1;0.14;0;1;0.19;5;1
dolphins;62;159;12;100;0.14;5;1;0.13;0;1;0.13;0;1;0.19;5;1
dolphins;62;159;12;1000;0.13;5;1;0.12;0;1;0.14;0;1;0.19;5;1
adjnoun;112;425;49;1;0.16;50;1;0.39;50;1;0.17;50;1;0.34;50;1
adjnoun;112;425;49;2;0.18;23;1;1.39;48;1;0.19;23;1;0.38;23;1
adjnoun;112;425;49;3;0.17;12;1;1.95;44;1;0.18;12;1;0.42;12;1
adjnoun;112;425;49;4;0.18;9;1;2.47;39;1;0.17;6;1;0.44;9;1
adjnoun;112;425;49;5;0.17;5;1;1.77;33;1;0.17;0;1;1.1;5;1
adjnoun;112;425;49;7;0.14;5;1;0.14;0;1;0.16;0;1;0.5;5;1
adjnoun;112;425;49;9;0.14;5;1;0.15;0;1;0.15;0;1;0.43;5;1
adjnoun;112;425;49;10;0.14;5;1;0.13;0;1;0.15;0;1;0.43;5;1
adjnoun;112;425;49;15;0.15;5;1;0.14;0;1;0.14;0;1;0.42;5;1
adjnoun;112;425;49;20;0.15;5;1;0.13;0;1;0.15;0;1;0.45;5;1
adjnoun;112;425;49;50;0.16;5;1;0.15;0;1;0.15;0;1;0.42;5;1
adjnoun;112;425;49;100;0.15;5;1;0.13;0;1;0.15;0;1;0.42;5;1
adjnoun;112;425;49;1000;0.15;5;1;0.14;0;1;0.18;0;1;0.43;5;1
polbooks;105;441;25;1;0.17;28;1;0.22;28;1;0.18;28;1;0.25;28;1
polbooks;105;441;25;2;0.17;20;1;0.53;28;1;0.19;20;1;0.3;20;1
polbooks;105;441;25;3;0.17;15;1;0.61;28;1;0.18;15;1;0.37;15;1
polbooks;105;441;25;4;0.17;13;1;0.5;27;1;0.17;12;1;0.33;13;1
polbooks;105;441;25;5;0.16;11;1;0.43;26;1;0.17;10;1;0.45;11;1
polbooks;105;441;25;7;0.15;6;1;0.14;0;1;0.15;0;1;0.65;6;1
polbooks;105;441;25;9;0.15;6;1;0.14;0;1;0.14;0;1;0.49;6;1
polbooks;105;441;25;10;0.15;6;1;0.14;0;1;0.15;0;1;0.37;6;1
polbooks;105;441;25;15;0.15;6;1;0.14;0;1;0.13;0;1;0.37;6;1
polbooks;105;441;25;20;0.15;6;1;0.13;0;1;0.15;0;1;0.37;6;1
polbooks;105;441;25;50;0.15;6;1;0.14;0;1;0.15;0;1;0.36;6;1
polbooks;105;441;25;100;0.15;6;1;0.14;0;1;0.15;0;1;0.36;6;1
polbooks;105;441;25;1000;0.16;6;1;0.14;0;1;0.14;0;1;0.36;6;1
football;115;613;12;1;0.23;16;1;0.77;16;1;0.21;16;1;2;16;1
football;115;613;12;2;0.18;14;1;3.68;16;1;0.18;14;1;0.37;14;1
football;115;613;12;3;0.16;13;1;4.42;15;1;0.17;13;1;0.28;13;1
football;115;613;12;4;0.17;13;1;2.27;15;1;0.18;12;1;0.29;13;1
football;115;613;12;5;0.18;12;1;1.09;15;1;0.18;12;1;0.29;12;1
football;115;613;12;7;0.17;11;1;0.57;13;1;0.17;10;1;0.29;11;1
football;115;613;12;9;0.15;9;1;0.15;0;1;0.15;0;1;0.36;9;1
football;115;613;12;10;0.16;9;1;0.13;0;1;0.15;0;1;0.32;9;1
football;115;613;12;15;0.18;9;1;0.14;0;1;0.15;0;1;0.33;9;1
football;115;613;12;20;0.15;9;1;0.14;0;1;0.16;0;1;0.33;9;1
football;115;613;12;50;0.16;9;1;0.14;0;1;0.15;0;1;0.35;9;1
football;115;613;12;100;0.16;9;1;0.14;0;1;0.15;0;1;0.33;9;1
football;115;613;12;1000;0.16;9;1;0.15;0;1;0.17;0;1;0.33;9;1
celegans-metabolic;453;2025;237;1;0.23;238;1;10.69;238;1;0.25;238;1;4.52;238;1
celegans-metabolic;453;2025;237;2;0.39;104;1;28.6;222;1;0.38;104;1;4.52;104;1
celegans-metabolic;453;2025;237;3;0.38;54;1;57.06;195;1;0.35;54;1;12.46;54;1
celegans-metabolic;453;2025;237;4;0.4;30;1;76.41;164;1;0.31;30;1;9.28;30;1
celegans-metabolic;453;2025;237;5;0.27;22;1;88.26;112;1;0.28;20;1;22.03;22;1
celegans-metabolic;453;2025;237;7;0.19;13;1;20.76;54;1;0.2;12;1;42.45;13;1
celegans-metabolic;453;2025;237;9;0.16;9;1;0.35;31;1;0.18;0;1;36.8;9;1
celegans-metabolic;453;2025;237;10;0.17;9;1;0.27;22;1;0.17;0;1;35.61;9;1
celegans-metabolic;453;2025;237;15;0.16;9;1;0.15;0;1;0.15;0;1;33.14;9;1
celegans-metabolic;453;2025;237;20;0.17;9;1;0.14;0;1;0.16;0;1;44.5;9;1
celegans-metabolic;453;2025;237;50;0.16;9;1;0.16;0;1;0.16;0;1;37.28;9;1
celegans-metabolic;453;2025;237;100;0.17;9;1;0.15;0;1;0.17;0;1;37.17;9;1
celegans-metabolic;453;2025;237;1000;0.17;9;1;0.15;0;1;0.16;0;1;36.96;9;1
jazz;198;2742;100;1;0.37;103;1;5.52;103;1;0.4;103;1;1.38;103;1
jazz;198;2742;100;2;0.49;79;1;22.3;103;1;0.48;79;1;0.82;79;1
jazz;198;2742;100;3;0.39;73;1;45.05;103;1;0.41;73;1;1.2;73;1
jazz;198;2742;100;4;0.38;65;1;81.51;103;1;0.43;65;1;1.22;65;1
jazz;198;2742;100;5;0.36;60;1;105.18;103;1;0.38;60;1;1.22;60;1
jazz;198;2742;100;7;0.4;50;1;145.88;103;1;0.36;50;1;1.26;50;1
jazz;198;2742;100;9;0.34;44;1;191.64;103;1;0.32;44;1;1.33;44;1
jazz;198;2742;100;10;0.35;41;1;162.45;101;1;0.31;41;1;1.26;41;1
jazz;198;2742;100;15;0.26;32;1;15.46;96;1;0.27;32;1;1.4;32;1
jazz;198;2742;100;20;0.21;30;1;4.36;87;1;0.22;30;1;1.28;30;1
jazz;198;2742;100;50;0.18;30;1;0.15;0;1;0.15;0;1;1.21;30;1
jazz;198;2742;100;100;0.17;30;1;0.15;0;1;0.16;0;1;1.21;30;1
jazz;198;2742;100;1000;0.17;30;1;0.14;0;1;0.16;0;1;1.21;30;1
netscience;1461;2742;34;1;0.19;35;1;0.27;35;1;0.19;35;1;22.29;35;1
netscience;1461;2742;34;2;0.22;22;1;0.27;25;1;0.2;22;1;35.14;22;1
netscience;1461;2742;34;3;0.18;21;1;0.27;21;1;0.18;21;1;35;21;1
netscience;1461;2742;34;4;0.18;20;1;0.24;20;1;0.19;20;1;35.13;20;1
netscience;1461;2742;34;5;0.18;20;1;0.23;20;1;0.18;20;1;31.25;20;1
netscience;1461;2742;34;7;0.18;20;1;0.23;20;1;0.17;20;1;31.52;20;1
netscience;1461;2742;34;9;0.17;20;1;0.24;20;1;0.19;20;1;31.42;20;1
netscience;1461;2742;34;10;0.17;20;1;0.22;20;1;0.18;20;1;31.62;20;1
netscience;1461;2742;34;15;0.18;20;1;0.22;20;1;0.18;20;1;31.49;20;1
netscience;1461;2742;34;20;0.17;20;1;0.16;0;1;0.15;0;1;31.49;20;1
netscience;1461;2742;34;50;0.17;20;1;0.16;0;1;0.16;0;1;32.19;20;1
netscience;1461;2742;34;100;0.18;20;1;0.16;0;1;0.17;0;1;31.57;20;1
netscience;1461;2742;34;1000;0.18;20;1;0.16;0;1;0.17;0;1;31.43;20;1
email;1133;5451;71;1;0.7;72;1;2.15;72;1;0.72;72;1;21.8;72;1
email;1133;5451;71;2;0.69;27;1;39.76;69;1;0.55;27;1;435.28;27;1
email;1133;5451;71;3;0.46;23;1;81.57;65;1;0.53;23;1;159;23;1
email;1133;5451;71;4;0.42;20;1;181.97;60;1;0.44;19;1;148.12;20;1
email;1133;5451;71;5;0.44;16;1;427.81;48;1;0.38;16;1;130.6;16;1
email;1133;5451;71;7;0.3;13;1;183.52;35;1;0.3;13;1;129.18;13;1
email;1133;5451;71;9;0.22;12;1;1.63;28;1;0.24;12;1;162.75;12;1
email;1133;5451;71;10;0.18;12;1;0.19;12;1;0.18;12;1;127.74;12;1
email;1133;5451;71;15;0.18;12;1;0.16;0;1;0.17;0;1;122.98;12;1
email;1133;5451;71;20;0.18;12;1;0.17;0;1;0.18;0;1;62.57;12;1
email;1133;5451;71;50;0.22;12;1;0.17;0;1;0.17;0;1;62.5;12;1
email;1133;5451;71;100;0.2;12;1;0.17;0;1;0.17;0;1;62.62;12;1
email;1133;5451;71;1000;0.19;12;1;0.16;0;1;0.17;0;1;62.55;12;1
power;4941;6594;19;1;0.22;20;1;0.23;20;1;0.22;20;1;695.82;20;1
power;4941;6594;19;2;0.23;9;1;0.28;14;1;0.24;9;1;3448.41;9;1
power;4941;6594;19;3;0.2;7;1;0.24;12;1;0.22;7;1;;;0
power;4941;6594;19;4;0.19;6;1;0.21;11;1;0.2;6;1;3253.65;6;1
power;4941;6594;19;5;0.19;6;1;0.2;6;1;0.2;6;1;3300.83;6;1
power;4941;6594;19;7;0.21;6;1;0.19;0;1;0.2;0;1;3301.94;6;1
power;4941;6594;19;9;0.2;6;1;0.19;0;1;0.19;0;1;3297.7;6;1
power;4941;6594;19;10;0.21;6;1;0.17;0;1;0.2;0;1;3299.93;6;1
power;4941;6594;19;15;0.21;6;1;0.19;0;1;0.2;0;1;3302.38;6;1
power;4941;6594;19;20;0.21;6;1;0.19;0;1;0.2;0;1;3298.42;6;1
power;4941;6594;19;50;0.22;6;1;0.19;0;1;0.2;0;1;3303;6;1
power;4941;6594;19;100;0.22;6;1;0.19;0;1;0.18;0;1;3297.65;6;1
power;4941;6594;19;1000;0.21;6;1;0.19;0;1;0.19;0;1;3302.62;6;1
uk;4824;6837;3;1;0.24;5;1;0.27;5;1;0.3;5;1;2352.47;5;1
uk;4824;6837;3;2;0.26;4;1;0.32;5;1;0.27;3;1;2554.53;4;1
uk;4824;6837;3;3;0.24;3;1;0.19;0;1;0.2;0;1;1269.42;3;1
uk;4824;6837;3;4;0.23;3;1;0.19;0;1;0.19;0;1;1273.95;3;1
uk;4824;6837;3;5;0.22;3;1;0.19;0;1;0.2;0;1;1266.36;3;1
uk;4824;6837;3;7;0.22;3;1;0.19;0;1;0.19;0;1;1266.87;3;1
uk;4824;6837;3;9;0.22;3;1;0.19;0;1;0.19;0;1;1271.76;3;1
uk;4824;6837;3;10;0.22;3;1;0.19;0;1;0.2;0;1;1271.91;3;1
uk;4824;6837;3;15;0.23;3;1;0.19;0;1;0.2;0;1;1267.47;3;1
uk;4824;6837;3;20;0.22;3;1;0.18;0;1;0.19;0;1;1266.99;3;1
uk;4824;6837;3;50;0.22;3;1;0.19;0;1;0.2;0;1;1272.23;3;1
uk;4824;6837;3;100;0.21;3;1;0.19;0;1;0.2;0;1;1270.01;3;1
uk;4824;6837;3;1000;0.22;3;1;0.19;0;1;0.19;0;1;1265.45;3;1
add20;2395;7462;123;1;0.29;124;1;3.55;124;1;0.32;124;1;108.5;124;1
add20;2395;7462;123;2;0.82;91;1;8.01;124;1;0.82;91;1;114.1;91;1
add20;2395;7462;123;3;0.69;77;1;7.79;115;1;0.67;77;1;228.17;77;1
add20;2395;7462;123;4;0.53;75;1;12.22;108;1;0.44;75;1;116.47;75;1
add20;2395;7462;123;5;0.4;70;1;13.88;102;1;0.41;70;1;171.83;70;1
add20;2395;7462;123;7;0.34;69;1;21.81;97;1;0.36;69;1;154.72;69;1
add20;2395;7462;123;9;0.33;62;1;17.5;96;1;0.35;62;1;199.12;62;1
add20;2395;7462;123;10;0.32;62;1;15.32;94;1;0.32;62;1;187.66;62;1
add20;2395;7462;123;15;0.29;51;1;2.9;74;1;0.3;51;1;172.76;51;1
add20;2395;7462;123;20;0.27;42;1;2.95;64;1;0.27;42;1;181.7;42;1
add20;2395;7462;123;50;0.21;36;1;0.18;0;1;0.19;0;1;164.53;36;1
add20;2395;7462;123;100;0.19;36;1;0.18;0;1;0.18;0;1;163.65;36;1
add20;2395;7462;123;1000;0.2;36;1;0.18;0;1;0.18;0;1;163.32;36;1
add32;4960;9462;31;1;0.25;32;1;0.3;32;1;0.26;32;1;2028.52;32;1
add32;4960;9462;31;2;0.39;12;1;0.51;30;1;0.43;12;1;2375.38;12;1
add32;4960;9462;31;3;0.24;5;1;0.39;11;1;0.24;5;1;;;0
add32;4960;9462;31;4;0.23;4;1;0.2;0;1;0.2;0;1;;;0
add32;4960;9462;31;5;0.24;4;1;0.2;0;1;0.19;0;1;;;0
add32;4960;9462;31;7;0.22;4;1;0.19;0;1;0.2;0;1;;;0
add32;4960;9462;31;9;0.22;4;1;0.19;0;1;0.2;0;1;;;0
add32;4960;9462;31;10;0.22;4;1;0.18;0;1;0.23;0;1;;;0
add32;4960;9462;31;15;0.23;4;1;0.19;0;1;0.21;0;1;;;0
add32;4960;9462;31;20;0.22;4;1;0.19;0;1;0.21;0;1;;;0
add32;4960;9462;31;50;0.22;4;1;0.19;0;1;0.2;0;1;;;0
add32;4960;9462;31;100;0.22;4;1;0.2;0;1;0.2;0;1;;;0
add32;4960;9462;31;1000;0.24;4;1;0.2;0;1;0.2;0;1;;;0
data;2851;15093;17;1;0.49;18;1;0.57;18;1;0.51;18;1;1838.74;18;1
data;2851;15093;17;2;0.56;14;1;2;17;1;0.65;14;1;2382.05;14;1
data;2851;15093;17;3;0.42;12;1;6.27;17;1;0.44;12;1;1909.82;12;1
data;2851;15093;17;4;0.47;9;1;7.73;17;1;0.56;8;1;1338.3;9;1
data;2851;15093;17;5;0.41;8;1;6.32;17;1;0.43;8;1;1667.46;8;1
data;2851;15093;17;7;0.37;6;1;2.3;0;1;0.33;0;1;1741.07;6;1
data;2851;15093;17;9;0.24;6;1;0.19;0;1;0.21;0;1;1753.34;6;1
data;2851;15093;17;10;0.25;6;1;0.2;0;1;0.21;0;1;1746.32;6;1
data;2851;15093;17;15;0.25;6;1;0.23;0;1;0.2;0;1;1755.95;6;1
data;2851;15093;17;20;0.25;6;1;0.2;0;1;0.19;0;1;1753.3;6;1
data;2851;15093;17;50;0.25;6;1;0.19;0;1;0.2;0;1;1750.11;6;1
data;2851;15093;17;100;0.25;6;1;0.19;0;1;0.2;0;1;1794.5;6;1
data;2851;15093;17;1000;0.25;6;1;0.19;0;1;0.2;0;1;1751.18;6;1
hep-th;7610;15751;50;1;0.31;51;1;0.5;51;1;0.35;51;1;804.54;51;1
hep-th;7610;15751;50;2;0.39;33;1;1.12;45;1;0.43;33;1;3343.04;33;1
hep-th;7610;15751;50;3;0.37;24;1;1.92;40;1;0.33;24;1;3010.08;24;1
hep-th;7610;15751;50;4;0.33;24;1;3.9;31;1;0.33;24;1;2706.02;24;1
hep-th;7610;15751;50;5;0.3;24;1;1.47;28;1;0.29;24;1;3203.32;24;1
hep-th;7610;15751;50;7;0.28;24;1;0.34;24;1;0.31;24;1;2961.67;24;1
hep-th;7610;15751;50;9;0.25;24;1;0.32;24;1;0.26;24;1;3426.85;24;1
hep-th;7610;15751;50;10;0.24;24;1;0.33;24;1;0.25;24;1;3407.74;24;1
hep-th;7610;15751;50;15;0.24;24;1;0.32;24;1;0.25;24;1;2947.59;24;1
hep-th;7610;15751;50;20;0.24;24;1;0.33;24;1;0.27;24;1;2961.09;24;1
hep-th;7610;15751;50;50;0.26;24;1;0.23;0;1;0.25;0;1;3407.03;24;1
hep-th;7610;15751;50;100;0.25;24;1;0.23;0;1;0.22;0;1;3420.78;24;1
hep-th;7610;15751;50;1000;0.26;24;1;0.22;0;1;0.24;0;1;3027.49;24;1
polblogs;1224;16715;351;1;4.69;352;1;164.57;352;1;4.47;352;1;88.81;352;1
polblogs;1224;16715;351;2;6.5;232;1;;;0;5.96;232;1;97.18;232;1
polblogs;1224;16715;351;3;7.44;182;1;;;0;6.94;182;1;1552.44;182;1
polblogs;1224;16715;351;4;5.79;159;1;;;0;6.11;158;1;1091.47;159;1
polblogs;1224;16715;351;5;3.95;147;1;;;0;3.96;146;1;1168.24;147;1
polblogs;1224;16715;351;7;3.91;124;1;;;0;3.12;124;1;1167.79;124;1
polblogs;1224;16715;351;9;3.04;108;1;;;0;2.69;108;1;1173.24;108;1
polblogs;1224;16715;351;10;2.46;104;1;;;0;2.48;104;1;1029.84;104;1
polblogs;1224;16715;351;15;1.82;81;1;;;0;1.77;79;1;897.59;81;1
polblogs;1224;16715;351;20;1.36;64;1;;;0;1.38;62;1;2371.7;64;1
polblogs;1224;16715;351;50;0.41;20;1;0.19;0;1;0.2;0;1;3053.38;20;1
polblogs;1224;16715;351;100;0.44;20;1;0.19;0;1;0.2;0;1;2933.52;20;1
polblogs;1224;16715;351;1000;0.4;20;1;0.19;0;1;0.2;0;1;2854.28;20;1
PGPgiantcompo;10680;24316;205;1;0.46;206;1;14.12;206;1;0.51;206;1;3319.96;206;1
PGPgiantcompo;10680;24316;205;2;0.94;96;1;23.1;196;1;1.18;96;1;;;0
PGPgiantcompo;10680;24316;205;3;0.86;71;1;36.16;188;1;0.86;71;1;;;0
PGPgiantcompo;10680;24316;205;4;0.78;64;1;57.6;177;1;0.79;64;1;;;0
PGPgiantcompo;10680;24316;205;5;0.74;57;1;133.66;159;1;0.75;57;1;;;0
PGPgiantcompo;10680;24316;205;7;0.59;47;1;136.57;146;1;0.58;47;1;;;0
PGPgiantcompo;10680;24316;205;9;0.49;46;1;51.12;96;1;0.5;46;1;;;0
PGPgiantcompo;10680;24316;205;10;0.44;45;1;14.26;85;1;0.44;45;1;;;0
PGPgiantcompo;10680;24316;205;15;0.37;45;1;2.74;46;1;0.37;45;1;;;0
PGPgiantcompo;10680;24316;205;20;0.38;43;1;1.52;45;1;0.38;43;1;;;0
PGPgiantcompo;10680;24316;205;50;0.35;25;1;0.27;0;1;0.28;0;1;;;0
PGPgiantcompo;10680;24316;205;100;0.33;25;1;0.28;0;1;0.28;0;1;;;0
PGPgiantcompo;10680;24316;205;1000;0.35;25;1;0.26;0;1;0.27;0;1;;;0
whitaker3;9800;28989;8;1;0.62;9;1;0.75;9;1;0.64;9;1;;;0
whitaker3;9800;28989;8;2;0.61;6;1;3.6;9;1;0.69;6;1;;;0
whitaker3;9800;28989;8;3;0.62;5;1;3.43;9;1;0.66;0;1;;;0
whitaker3;9800;28989;8;4;0.38;3;1;0.3;0;1;0.29;0;1;;;0
whitaker3;9800;28989;8;5;0.34;3;1;0.25;0;1;0.26;0;1;;;0
whitaker3;9800;28989;8;7;0.35;3;1;0.26;0;1;0.27;0;1;;;0
whitaker3;9800;28989;8;9;0.35;3;1;0.26;0;1;0.27;0;1;;;0
whitaker3;9800;28989;8;10;0.35;3;1;0.26;0;1;0.26;0;1;;;0
whitaker3;9800;28989;8;15;0.36;3;1;0.26;0;1;0.28;0;1;;;0
whitaker3;9800;28989;8;20;0.36;3;1;0.26;0;1;0.27;0;1;;;0
whitaker3;9800;28989;8;50;0.36;3;1;0.25;0;1;0.26;0;1;;;0
whitaker3;9800;28989;8;100;0.36;3;1;0.26;0;1;0.26;0;1;;;0
whitaker3;9800;28989;8;1000;0.36;3;1;0.25;0;1;0.27;0;1;;;0
crack;10240;30380;9;1;0.75;10;1;1.05;10;1;0.8;10;1;;;0
crack;10240;30380;9;2;0.73;6;1;7.03;10;1;0.74;6;1;;;0
crack;10240;30380;9;3;0.61;5;1;14.58;9;1;0.85;0;1;;;0
crack;10240;30380;9;4;0.52;3;1;1.08;0;1;0.44;0;1;;;0
crack;10240;30380;9;5;0.37;3;1;0.26;0;1;0.28;0;1;;;0
crack;10240;30380;9;7;0.38;3;1;0.26;0;1;0.28;0;1;;;0
crack;10240;30380;9;9;0.37;3;1;0.27;0;1;0.27;0;1;;;0
crack;10240;30380;9;10;0.38;3;1;0.28;0;1;0.28;0;1;;;0
crack;10240;30380;9;15;0.38;3;1;0.28;0;1;0.29;0;1;;;0
crack;10240;30380;9;20;0.38;3;1;0.26;0;1;0.28;0;1;;;0
crack;10240;30380;9;50;0.38;3;1;0.27;0;1;0.28;0;1;;;0
crack;10240;30380;9;100;0.38;3;1;0.27;0;1;0.28;0;1;;;0
crack;10240;30380;9;1000;0.38;3;1;0.27;0;1;0.28;0;1;;;0
cs4;22499;43858;4;1;0.86;6;1;1.35;6;1;0.85;6;1;;;0
cs4;22499;43858;4;2;0.91;4;1;1.61;6;1;0.81;3;1;;;0
cs4;22499;43858;4;3;0.63;3;1;0.83;0;1;0.58;0;1;;;0
cs4;22499;43858;4;4;0.6;3;1;0.47;0;1;0.47;0;1;;;0
cs4;22499;43858;4;5;0.65;3;1;0.46;0;1;0.48;0;1;;;0
cs4;22499;43858;4;7;0.61;3;1;0.46;0;1;0.48;0;1;;;0
cs4;22499;43858;4;9;0.62;3;1;0.46;0;1;0.49;0;1;;;0
cs4;22499;43858;4;10;0.6;3;1;0.46;0;1;0.47;0;1;;;0
cs4;22499;43858;4;15;0.61;3;1;0.46;0;1;0.47;0;1;;;0
cs4;22499;43858;4;20;0.62;3;1;0.47;0;1;0.46;0;1;;;0
cs4;22499;43858;4;50;0.61;3;1;0.45;0;1;0.46;0;1;;;0
cs4;22499;43858;4;100;0.64;3;1;0.46;0;1;0.48;0;1;;;0
cs4;22499;43858;4;1000;0.62;3;1;0.47;0;1;0.47;0;1;;;0
coAuthorsCiteseer;227320;814134;1372;1;13.23;1373;1;660.97;1373;1;12.09;1373;1;;;0
coAuthorsCiteseer;227320;814134;1372;2;9.27;483;1;359;484;1;9.48;483;1;;;0
coAuthorsCiteseer;227320;814134;1372;3;8.6;387;1;218.18;387;1;8.3;387;1;;;0
coAuthorsCiteseer;227320;814134;1372;4;6.99;386;1;834.57;387;1;7.11;386;1;;;0
coAuthorsCiteseer;227320;814134;1372;5;6.99;159;1;509.23;159;1;6.81;159;1;;;0
coAuthorsCiteseer;227320;814134;1372;7;6.21;139;1;288.28;154;1;6.14;139;1;;;0
coAuthorsCiteseer;227320;814134;1372;9;6.88;106;1;78.67;154;1;6.47;106;1;;;0
coAuthorsCiteseer;227320;814134;1372;10;5.27;106;1;77.08;154;1;5.22;106;1;;;0
coAuthorsCiteseer;227320;814134;1372;15;5.87;100;1;71.09;139;1;5.9;100;1;;;0
coAuthorsCiteseer;227320;814134;1372;20;6.71;96;1;58.5;105;1;6.65;96;1;;;0
coAuthorsCiteseer;227320;814134;1372;50;6.85;87;1;14.16;87;1;6.73;87;1;;;0
coAuthorsCiteseer;227320;814134;1372;100;7.29;87;1;6.49;0;1;6.42;0;1;;;0
coAuthorsCiteseer;227320;814134;1372;1000;7.35;87;1;6.61;0;1;6.66;0;1;;;0
coAuthorsDBLP;299067;977676;336;1;20.19;337;1;87.17;337;1;18.11;337;1;;;0
coAuthorsDBLP;299067;977676;336;2;15.93;216;1;198.83;325;1;16.04;216;1;;;0
coAuthorsDBLP;299067;977676;336;3;17.86;160;1;505.8;306;1;18.05;160;1;;;0
coAuthorsDBLP;299067;977676;336;4;14.88;155;1;785.56;283;1;15.09;155;1;;;0
coAuthorsDBLP;299067;977676;336;5;16.78;152;1;2314.15;239;1;16.7;152;1;;;0
coAuthorsDBLP;299067;977676;336;7;9.69;152;1;;219;0;9.73;152;1;;;0
coAuthorsDBLP;299067;977676;336;9;6.08;152;1;804.74;195;1;5.98;152;1;;;0
coAuthorsDBLP;299067;977676;336;10;5.66;146;1;864.34;158;1;5.49;146;1;;;0
coAuthorsDBLP;299067;977676;336;15;7.33;145;1;47.58;152;1;7.29;145;1;;;0
coAuthorsDBLP;299067;977676;336;20;9.65;145;1;47.08;147;1;9.72;145;1;;;0
coAuthorsDBLP;299067;977676;336;50;10.11;116;1;24.12;116;1;10.25;116;1;;;0
coAuthorsDBLP;299067;977676;336;100;15.83;115;1;28.49;115;1;15.57;115;1;;;0
coAuthorsDBLP;299067;977676;336;1000;16.32;115;1;15.34;0;1;15.1;0;1;;;0
citationCiteseer;268495;1156647;1318;1;25.61;1319;1;987.46;1319;1;24.99;1319;1;;;0
citationCiteseer;268495;1156647;1318;2;71.34;268;1;;;;86.8;268;1;;;0
citationCiteseer;268495;1156647;1318;3;86.03;120;1;;;;86.5;94;1;;;0
citationCiteseer;268495;1156647;1318;4;71.14;57;1;;;;72.79;55;1;;;0
citationCiteseer;268495;1156647;1318;5;58.49;45;1;;;;57.11;45;1;;;0
citationCiteseer;268495;1156647;1318;7;31.92;37;1;;;;33.41;31;1;;;0
citationCiteseer;268495;1156647;1318;9;17.51;31;1;;;;16.87;27;1;;;0
citationCiteseer;268495;1156647;1318;10;12.15;27;1;;;;12.12;27;1;;;0
citationCiteseer;268495;1156647;1318;15;13.74;13;1;12.95;50;1;10;0;1;;;0
citationCiteseer;268495;1156647;1318;20;13.8;13;1;10.27;0;1;10.43;0;1;;;0
citationCiteseer;268495;1156647;1318;50;19.48;13;1;15.65;0;1;15.5;0;1;;;0
citationCiteseer;268495;1156647;1318;100;19.65;13;1;15.85;0;1;16.03;0;1;;;0
citationCiteseer;268495;1156647;1318;1000;19.79;13;1;16.07;0;1;16.11;0;1;;;0
graph-thres-01;715633;2511988;804;1;82.37;805;1;327.16;805;1;82.48;805;1;;;0
graph-thres-01;715633;2511988;804;2;125.7;210;1;;;;127.16;210;1;;;0
graph-thres-01;715633;2511988;804;3;138.04;164;1;;;;137.32;164;1;;;0
graph-thres-01;715633;2511988;804;4;120.99;145;1;;;;122.57;145;1;;;0
graph-thres-01;715633;2511988;804;5;98.26;143;1;;;;98.98;143;1;;;0
graph-thres-01;715633;2511988;804;7;63.3;131;1;;;;64.61;131;1;;;0
graph-thres-01;715633;2511988;804;9;37.33;129;1;;;;36.63;129;1;;;0
graph-thres-01;715633;2511988;804;10;28.03;129;1;;;;27.97;129;1;;;0
graph-thres-01;715633;2511988;804;15;21.82;121;1;104.82;137;1;21.88;121;1;;;0
graph-thres-01;715633;2511988;804;20;33.33;116;1;55.66;120;1;33.19;116;1;;;0
graph-thres-01;715633;2511988;804;50;55.33;115;1;67.77;115;1;55.34;115;1;;;0
graph-thres-01;715633;2511988;804;100;64.41;114;1;76.73;114;1;64.23;114;1;;;0
graph-thres-01;715633;2511988;804;1000;67.7;114;1;64.82;0;1;64.88;0;1;;;0
coPapersDBLP;540486;15245729;3299;1;293.87;3300;1;;;;293.77;3300;1;;;0
coPapersDBLP;540486;15245729;3299;2;;;;;;;;;;;;0
coPapersDBLP;540486;15245729;3299;3;;;;;;;;;;;;0
coPapersDBLP;540486;15245729;3299;4;;;;;;;;;;;;0
coPapersDBLP;540486;15245729;3299;5;;;;;;;;;;;;0
coPapersDBLP;540486;15245729;3299;7;;;;;;;;;;;;0
coPapersDBLP;540486;15245729;3299;9;;;;;;;;;;;;0
coPapersDBLP;540486;15245729;3299;10;;;;;;;;;;;;0
coPapersDBLP;540486;15245729;3299;15;3401.8;763;1;;;;3521.23;763;1;;;0
coPapersDBLP;540486;15245729;3299;20;3228.87;763;1;;;;3218.27;763;1;;;0
coPapersDBLP;540486;15245729;3299;50;1698.03;459;1;;;;1703.99;459;1;;;0
coPapersDBLP;540486;15245729;3299;100;503.8;351;1;;;;504.11;350;1;;;0
coPapersDBLP;540486;15245729;3299;1000;86.38;337;1;74.94;0;1;75.46;0;1;;;0
coPapersCiteseer;434102;16036720;1188;1;;;;;;;;;;;;0
coPapersCiteseer;434102;16036720;1188;2;3438.11;1162;1;;;;3462.18;1162;1;;;0
coPapersCiteseer;434102;16036720;1188;3;;;;;;;;;;;;0
coPapersCiteseer;434102;16036720;1188;4;3257.03;1101;1;;;;3279.47;1101;1;;;0
coPapersCiteseer;434102;16036720;1188;5;2877.37;1065;1;;;;2827.55;1065;1;;;0
coPapersCiteseer;434102;16036720;1188;7;2132.17;1065;1;;;;2112.45;1065;1;;;0
coPapersCiteseer;434102;16036720;1188;9;2429.75;1004;1;;;;2423.17;1004;1;;;0
coPapersCiteseer;434102;16036720;1188;10;2140.5;1004;1;;;;2131.84;1004;1;;;0
coPapersCiteseer;434102;16036720;1188;15;1588.68;1004;1;;;;1593.92;1004;1;;;0
coPapersCiteseer;434102;16036720;1188;20;1471.35;943;1;;;;1465.43;943;1;;;0
coPapersCiteseer;434102;16036720;1188;50;964.82;943;1;;;;984.1;943;1;;;0
coPapersCiteseer;434102;16036720;1188;100;518.99;861;1;;;;512.88;861;1;;;0
coPapersCiteseer;434102;16036720;1188;1000;55.93;845;1;39.22;0;1;39.14;0;1;;;0


==> graphs.csv <==
file;n;m;maxDeg;2-club
karate;34;78;17;18
dolphins;62;159;12;13
adjnoun;112;425;49;50
polbooks;105;441;25;28
football;115;613;12;16
celegans-metabolic;453;2025;237;238
jazz;198;2742;100;103
netscience;1461;2742;34;35
email;1133;5451;71;72
power;4941;6594;19;20
uk;4824;6837;3;5
add20;2395;7462;123;124
add32;4960;9462;31;32
data;2851;15093;17;18
hep-th;7610;15751;50;51
polblogs;1224;16715;351;352
PGPgiantcompo;10680;24316;205;206
whitaker3;9800;28989;8;9
crack;10240;30380;9;10
cs4;22499;43858;4;6
coAuthorsCiteseer;227320;814134;1372;1373
coAuthorsDBLP;299067;977676;336;337
citationCiteseer;268495;1156647;1318;1319
graph-thres-01;715633;2511988;804;805
coPapersDBLP;540486;15245729;3299;3300
coPapersCiteseer;434102;16036720;1188;1189

